Neural AMR: Sequence-to-Sequence Models for Parsing and Generation

Sequence-to-sequence models have shown strong performance across a broad range of applications. However, their application to parsing and generating text usingAbstract Meaning Representation (AMR)has been limited, due to the relatively limited amount of labeled data and the non-sequential nature of the AMR graphs. We present a novel training procedure that can lift this limitation using millions of unlabeled sentences and careful preprocessing of the AMR graphs. For AMR parsing, our model achieves competitive results of 62.1SMATCH, the current best score reported without significant use of external semantic resources. For AMR generation, our model establishes a new state-of-the-art performance of BLEU 33.8. We present extensive ablative and qualitative analysis including strong evidence that sequence-based AMR models are robust against ordering variations of graph-to-sequence conversions.

==> ACL2017-NeuralAmr (2)/rebuttal.txt <==
We thank all reviewers for their feedback, and appreciate that everyone was impressed by the overall approach.
We plan to adopt all of the suggested edits, including clarifying tables, reducing redundancy, and adding qualitative examples with tense/quantification.

Re: inclusion of AMR dev and test data in Gigaword.
The experimental setup was correct.
We have already excluded any overlap between AMR dev/test sets and Gigaword before all our experiments.
We will make this clear in our revision.

Re: incomparable versions of AMR training set for AMR realization.
The AMR corpus is currently expanding, hence the different versions.
Between 2014 and 2015, the development and test sets did not change.
The only difference is extra training examples.
If we used the 2014 corpus, that would be make us largely incomparable with current AMR parsing results and in an effort to reduce general confusion in the AMR literature, we decided to use the most recent publicly available AMR corpus. 

We would have liked to compare directly with PBMT, but Pourdamghani's training code has not been made available despite personal requests.
The current best comparable numbers (trained on 2015 dataset) are the TSP and TreeToStr models, which we outperform by 9.3 BLEU points.
We have also run a version of our realization system using only 2014 data and 2M Gigaword samples that achieves test BLEU score of 29.67.
We will also include this in the paper and remove the claim of a 5.4 point gain from the abstract and introduction but our overall claims that paired-training significantly improves over previous state-of-the-art for AMR realization still holds.

Re: Comparison to Peng et al. 2017. 
The difference between our AMR-only parsing and their seq2seq is mainly in preprocessing and hyperparameters.
Our model also benefits significantly from our novel paired-training algorithm.

Re: additional technical details.
We decode using beam search with a beam of 5.
The AMR vocabulary is 13k and the NL vocabulary is 17k.
Using an unknown word threshold of 1, we are able to reduce the OOV rate on the AMR development set from 44.26% to 11.2% using 2M samples from Gigaword.
CAMR parsing comparisons were done using their no-wikification system, as we do not use any wikipedia resources to improve our system.
We will add these details to the paper.

==> rebuttal.txt <==
We thank all reviewers for their feedback, and appreciate that everyone was impressed by the overall approach.
We plan to adopt all of the suggested edits, including clarifying tables, reducing redundancy, and adding qualitative examples with tense/quantification.

Re: inclusion of AMR dev and test data in Gigaword.
The experimental setup was correct.
We have already excluded any overlap between AMR dev/test sets and Gigaword before all our experiments.
We will make this clear in our revision.

Re: incomparable versions of AMR training set for AMR realization.
The AMR corpus is currently expanding, hence the different versions.
Between 2014 and 2015, the development and test sets did not change.
The only difference is extra training examples.
If we used the 2014 corpus, that would be make us largely incomparable with current AMR parsing results and in an effort to reduce general confusion in the AMR literature, we decided to use the most recent publicly available AMR corpus. 

We would have liked to compare directly with PBMT, but Pourdamghani's training code has not been made available despite personal requests.
The current best comparable numbers (trained on 2015 dataset) are the TSP and TreeToStr models, which we outperform by 9.3 BLEU points.
We have also run a version of our realization system using only 2014 data and 2M Gigaword samples that achieves test BLEU score of 29.67.
We will also include this in the paper and remove the claim of a 5.4 point gain from the abstract and introduction but our overall claims that paired-training significantly improves over previous state-of-the-art for AMR realization still holds.

Re: Comparison to Peng et al. 2017. 
The difference between our AMR-only parsing and their seq2seq is mainly in preprocessing and hyperparameters.
Our model also benefits significantly from our novel paired-training algorithm.

Re: additional technical details.
We decode using beam search with a beam of 5.
The AMR vocabulary is 13k and the NL vocabulary is 17k.
Using an unknown word threshold of 1, we are able to reduce the OOV rate on the AMR development set from 44.26% to 11.2% using 2M samples from Gigaword.
CAMR parsing comparisons were done using their no-wikification system, as we do not use any wikipedia resources to improve our system.
We will add these details to the paper.
